First detection of oscillations in the Halo giant HD 122563: validation of seismic scaling relations and new fundamental parameters

The nearby metal-poor giant HD122563 is an important astrophysical laboratory for which to test stellar atmospheric and interior physics. It is also a benchmark star for which to calibrate methods to apply to large scale surveys. Recently it has been remeasured using various methodologies given the new high precision instruments at our disposal. However, inconsistencies in the observations and models have been found. In order to better characterise this star we have been measuring its radial velocities since 2016 using the Hertzsprung telescope (SONG network node). In this work we report the first detections of sun-like oscillations in this star, and to our knowledge, a detection in the most metal-poor giant to date. We apply the classical seismic scaling relation to derive a new surface gravity of $\log g_{\nu} = 1.39 \pm 0.01$ dex. Constraints on the mass imposed by its PopII giant classification then yield a radius of $30.8 \pm 1.0$ R$_{\odot}$. By coupling this with recent interferometric measurements we infer a distance to the star of 306 $\pm$ 9 pc. Data from the Gaia mission corroborates the distance hypothesis ($d_{\rm GDR2}$ = 290 $\pm$ 5 pc), and thus the updated fundamental parameters. We confirm the validity of the seismic scaling relation without corrections for surface gravity in metal-poor and evolved star regimes. The small discrepancy of 0.04 dex reduces to 0.02 dex by applying corrections to the scaling relations. The new constraints on the HR diagram ($L_{\odot} = 381 \pm 26$) reduce the disagreement between the stellar parameters and evolution models, however, a discrepancy still exists. Fine-tuned stellar evolution calculations show that this can be reconciled by changing the mixing-length parameter by an amount (--0.35) that is in agreement with predictions from recent 3D simulations and empirical results.

==> figures/HD122563_filtered_weighted_PSD.txt <==
# PSD of the star HD122563. Frequency in microHz and power in (m/s)^2/microHz
0.01000      217.49923
0.01600      104.10427
0.02300      107.90730
0.02900       58.62487
0.03600      864.86573
0.04200     1517.39169
0.04900     1132.14203
0.05500     1024.64674
0.06100      966.81166
0.06800      620.15623
0.07400       87.73832
0.08100       12.24040
0.08700      125.56620
0.09400      420.10042
0.10000     1064.98218
0.10600     1247.34415
0.11300      516.89401
0.11900      477.38547
0.12600      301.16318
0.13200      205.16536
0.13900      437.66496
0.14500      783.51769
0.15100      534.17459
0.15800      246.71186
0.16400       41.83612
0.17100     1177.15495
0.17700     2212.40713
0.18400     2205.94899
0.19000     2898.86804
0.19600     2434.30655
0.20300     1721.29719
0.20900     1052.46412
0.21600      436.01798
0.22200      102.39527
0.22800      202.57118
0.23500      846.48567
0.24100     1010.84586
0.24800      844.17632
0.25400     1211.20889
0.26100     1498.61646
0.26700     1900.72489
0.27300     2154.88902
0.28000     1131.01570
0.28600      329.61915
0.29300       22.22497
0.29900      693.40933
0.30600     1581.98686
0.31200      956.33457
0.31800      339.44207
0.32500      132.55579
0.33100      766.28230
0.33800      901.82703
0.34400      604.94618
0.35100       12.81444
0.35700     1797.74570
0.36300     3302.45308
0.37000     4294.48073
0.37600     5519.05053
0.38300     3403.41773
0.38900      853.45973
0.39600      191.83732
0.40200      680.28622
0.40800     1626.50738
0.41500     2457.77558
0.42100     2246.42603
0.42800     1116.97379
0.43400      675.00086
0.44100      352.53096
0.44700       86.74359
0.45300       29.89057
0.46000      341.94189
0.46600      782.11113
0.47300      834.31150
0.47900      765.14071
0.48600      125.78763
0.49200      188.10750
0.49800      937.38333
0.50500     2066.99427
0.51100     2573.71627
0.51800     2010.38178
0.52400      790.98058
0.53100      249.57622
0.53700      174.36761
0.54300     1049.21842
0.55000     2407.73191
0.55600     2190.71099
0.56300      779.31643
0.56900      104.29592
0.57600      444.95609
0.58200     2148.91361
0.58800     1712.66158
0.59500      631.33711
0.60100       53.15389
0.60800      314.17793
0.61400      824.35584
0.62100      710.81560
0.62700      407.61535
0.63300       79.82835
0.64000      284.51492
0.64600      862.91596
0.65300     1382.29801
0.65900     1139.51432
0.66500      451.55441
0.67200       60.98307
0.67800      182.27179
0.68500      809.22681
0.69100     1376.96143
0.69800     1069.51423
0.70400      604.96038
0.71000      250.93513
0.71700       93.71029
0.72300      397.88435
0.73000      794.31683
0.73600     1013.47302
0.74300      571.94057
0.74900      114.18916
0.75500      260.12121
0.76200      980.43381
0.76800     1370.47250
0.77500      895.40447
0.78100      612.44477
0.78800      472.99139
0.79400      229.85674
0.80000       36.09573
0.80700       23.87864
0.81300      167.47773
0.82000      733.28580
0.82600     1158.57302
0.83300     1004.49820
0.83900     1204.09684
0.84500      730.43613
0.85200      217.70852
0.85800      379.02729
0.86500      276.25306
0.87100      398.36955
0.87800      239.78378
0.88400      134.40231
0.89000      305.65178
0.89700      252.24783
0.90300      252.89877
0.91000      205.06614
0.91600       56.19374
0.92300      178.53123
0.92900      286.51257
0.93500      363.09316
0.94200      431.94243
0.94800      173.14455
0.95500      362.27796
0.96100      516.15780
0.96800      431.11256
0.97400      354.22826
0.98000       50.18165
0.98700       52.44819
0.99300      241.21926
1.00000      414.40121
1.00600      331.98886
1.01300      144.75475
1.01900       41.08566
1.02500       32.31842
1.03200       57.15565
1.03800       97.34622
1.04500      116.24071
1.05100       47.04382
1.05800       17.20797
1.06400      168.82974
1.07000      523.65754
1.07700      785.68712
1.08300      486.91938
1.09000      110.57650
1.09600      134.18395
1.10200      674.69561
1.10900     1061.45732
1.11500     1012.52095
1.12200      984.20902
1.12800      583.85660
1.13500       91.21985
1.14100       45.57451
1.14700      424.99551
1.15400     1004.18158
1.16000      960.43753
1.16700      523.79177
1.17300      230.94496
1.18000       78.88949
1.18600      146.35875
1.19200      291.04468
1.19900      376.73341
1.20500      270.45701
1.21200       95.02994
1.21800       37.38831
1.22500       93.99343
1.23100      212.61815
1.23700      279.98910
1.24400      193.47834
1.25000      115.20145
1.25700      127.12039
1.26300       94.51676
1.27000       59.69367
1.27600       34.43439
1.28200        0.56508
1.28900        8.40538
1.29500        8.37056
1.30200        8.84581
1.30800      144.74789
1.31500      413.11835
1.32100      861.50295
1.32700      821.80640
1.33400      355.29263
1.34000      286.96721
1.34700      203.86255
1.35300      300.33921
1.36000      105.46391
1.36600       13.24046
1.37200      266.12443
1.37900      612.59052
1.38500      343.67481
1.39200      402.46213
1.39800      453.24120
1.40500     1071.00711
1.41100     1358.79885
1.41700      627.83131
1.42400      156.73075
1.43000      190.76050
1.43700      514.77521
1.44300      877.71573
1.45000      585.60360
1.45600      305.03324
1.46200      806.91528
1.46900     1388.40844
1.47500     2494.17533
1.48200     2036.36033
1.48800      838.27723
1.49500      302.50128
1.50100      233.16585
1.50700      180.42072
1.51400       33.87131
1.52000      194.01552
1.52700      959.38861
1.53300     1303.22012
1.53900     1326.40382
1.54600      939.89548
1.55200      275.23289
1.55900       57.69947
1.56500       47.88540
1.57200       48.26817
1.57800      173.91669
1.58400      468.78215
1.59100      631.91383
1.59700      365.60788
1.60400      114.34251
1.61000      100.60686
1.61700      123.98680
1.62300      145.83033
1.62900      273.35964
1.63600      383.98420
1.64200      633.69333
1.64900      376.22179
1.65500      317.89256
1.66200      476.56830
1.66800      437.65391
1.67400      413.98460
1.68100      285.41503
1.68700      319.08466
1.69400      333.24313
1.70000       61.52078
1.70700       87.47239
1.71300      466.66000
1.71900     1175.20126
1.72600     1262.94599
1.73200      538.18095
1.73900      252.58752
1.74500      791.86696
1.75200     1041.00878
1.75800      451.21762
1.76400      248.87784
1.77100     1261.34969
1.77700     2533.52417
1.78400     2301.09657
1.79000     1654.04658
1.79700      784.63049
1.80300       26.45944
1.80900      272.21243
1.81600      693.65103
1.82200      969.21786
1.82900      562.10760
1.83500       57.04537
1.84200      118.26120
1.84800      674.57669
1.85400     1176.88831
1.86100      745.60471
1.86700      364.91085
1.87400      215.57597
1.88000      465.38405
1.88700     1428.81897
1.89300     1441.75082
1.89900      895.29851
1.90600      513.66110
1.91200       74.15093
1.91900       44.74060
1.92500      182.68185
1.93200      245.85592
1.93800      246.62811
1.94400      167.19102
1.95100       67.03548
1.95700      164.93986
1.96400      376.73613
1.97000      409.20029
1.97600      423.90134
1.98300      165.81462
1.98900      783.51444
1.99600     2184.55163
2.00200     2397.58369
2.00900     2382.78595
2.01500     1636.49711
2.02100      462.02750
2.02800      291.96620
2.03400      650.90080
2.04100     1003.58286
2.04700     1146.19322
2.05400     1450.65250
2.06000     2340.46696
2.06600     2244.54132
2.07300     1134.08284
2.07900      436.22864
2.08600      386.98922
2.09200      563.53834
2.09900      489.48590
2.10500      469.77730
2.11100     1092.52392
2.11800     1846.84784
2.12400     1412.99111
2.13100      543.29470
2.13700       50.61167
2.14400      339.43144
2.15000     1155.20877
2.15600     1287.10566
2.16300     1033.92538
2.16900      837.20722
2.17600      619.62670
2.18200      257.55487
2.18900       32.16756
2.19500      339.09792
2.20100      574.05854
2.20800      878.60561
2.21400     1078.47589
2.22100      787.52956
2.22700     1633.27335
2.23400     1852.13974
2.24000      796.78996
2.24600      238.06613
2.25300       86.86088
2.25900      775.26132
2.26600     1642.86551
2.27200     1588.02714
2.27900     1031.56234
2.28500      634.41489
2.29100      542.50538
2.29800      920.97417
2.30400     1575.44795
2.31100     2163.79707
2.31700     2206.83116
2.32400     1661.17582
2.33000     1787.11439
2.33600     2739.58647
2.34300     4015.62242
2.34900     4386.63931
2.35600     4210.06336
2.36200     4417.99946
2.36800     4156.05403
2.37500     2482.23655
2.38100      798.77576
2.38800     1001.74893
2.39400     3621.87831
2.40100     5178.86112
2.40700     5225.57892
2.41300     2445.26864
2.42000       52.25343
2.42600     1684.01521
2.43300     4931.45919
2.43900     6907.95930
2.44600     3258.91812
2.45200      190.77279
2.45800     1016.10934
2.46500     3856.18729
2.47100     5519.66845
2.47800     4057.69657
2.48400     3478.12480
2.49100     3723.54792
2.49700     2443.79855
2.50300      804.70559
2.51000      556.60829
2.51600     2406.87691
2.52300     3151.65910
2.52900     1986.43974
2.53600      680.52071
2.54200       38.91454
2.54800      559.65438
2.55500      654.31877
2.56100      330.85312
2.56800      120.57557
2.57400     1424.64105
2.58100     2593.07140
2.58700     2213.73578
2.59300     1493.66995
2.60000      735.49354
2.60600      223.34199
2.61300      360.59416
2.61900     1066.11711
2.62600     2060.38845
2.63200     2763.93978
2.63800     1867.91689
2.64500      577.56441
2.65100      155.17718
2.65800      391.67880
2.66400      511.23892
2.67100      264.23016
2.67700      234.12373
2.68300      135.62131
2.69000       44.69782
2.69600        7.31597
2.70300        5.71765
2.70900       11.37934
2.71600        9.54345
2.72200       72.51653
2.72800      210.66233
2.73500      138.01085
2.74100       55.35193
2.74800       74.32301
2.75400      641.71165
2.76100      995.75332
2.76700      628.96610
2.77300      285.70214
2.78000        0.23825
2.78600      502.72443
2.79300     1066.32237
2.79900     1549.98194
2.80500     1905.68519
2.81200     1085.10686
2.81800      220.85827
2.82500      117.56329
2.83100      111.46320
2.83800      194.71956
2.84400      210.89748
2.85000      126.12133
2.85700       67.40978
2.86300       49.52572
2.87000       52.23919
2.87600       20.72483
2.88300        7.48499
2.88900       84.69617
2.89500      220.87410
2.90200      339.57406
2.90800      233.66296
2.91500      294.79656
2.92100     1145.21313
2.92800     3456.89744
2.93400     5280.49162
2.94000     3726.96524
2.94700     1564.88933
2.95300      409.35516
2.96000     1475.95964
2.96600     5687.08541
2.97300     8393.18042
2.97900     7988.21898
2.98500     7044.05545
2.99200     2355.08199
2.99800      539.24410
3.00500     6059.71574
3.01100    10699.02514
3.01800    16716.09446
3.02400    12961.15484
3.03000     2672.38283
3.03700      396.09765
3.04300     2336.44406
3.05000     6614.39936
3.05600     8514.79041
3.06300     5334.02580
3.06900     2041.84382
3.07500      557.70321
3.08200      284.38959
3.08800      767.13345
3.09500     1186.61603
3.10100      618.56730
3.10800      181.07482
3.11400      423.79709
3.12000     3095.88116
3.12700     5085.25943
3.13300     3254.48017
3.14000     4237.61997
3.14600     3528.09866
3.15300     5641.47743
3.15900    13244.51709
3.16500    11107.79630
3.17200     9511.80792
3.17800    10624.18265
3.18500     5044.71013
3.19100     1435.81691
3.19800     1246.01936
3.20400     2288.21877
3.21000     5203.07511
3.21700     3844.62710
3.22300     1996.53773
3.23000      901.41648
3.23600      123.11681
3.24200      641.72159
3.24900     1798.66914
3.25500     2047.62431
3.26200      888.42960
3.26800      329.40972
3.27500      170.41273
3.28100      214.95502
3.28700      723.65068
3.29400     1226.05209
3.30000     1023.36389
3.30700      620.47931
3.31300      445.35647
3.32000     1045.86474
3.32600     2078.99463
3.33200     3176.12666
3.33900     2823.27683
3.34500     1616.58691
3.35200     1111.24324
3.35800     1305.79968
3.36500     1686.16751
3.37100     1482.53232
3.37700     1041.89230
3.38400      527.99461
3.39000      212.75246
3.39700       80.37215
3.40300      190.97776
3.41000      548.32606
3.41600      518.60508
3.42200      209.98184
3.42900       49.96770
3.43500        8.19265
3.44200       62.95629
3.44800      297.36084
3.45500      429.24081
3.46100      201.94752
3.46700      190.38715
3.47400      214.37126
3.48000      587.75755
3.48700      517.99584
3.49300      326.87472
3.50000      707.60945
3.50600      993.25466
3.51200     1915.49053
3.51900     1189.63407
3.52500      130.38102
3.53200       42.37625
3.53800      394.29190
3.54500      552.24634
3.55100      299.28844
3.55700      245.77109
3.56400      512.30226
3.57000      490.16773
3.57700      175.01359
3.58300      165.51536
3.59000      356.20540
3.59600      274.49595
3.60200      155.50945
3.60900       56.27207
3.61500      396.13871
3.62200      524.73665
3.62800      296.89134
3.63500      187.98683
3.64100       37.49677
3.64700        6.97544
3.65400        3.13951
3.66000       40.30533
3.66700      101.13758
3.67300      126.10646
3.67900      161.04226
3.68600      372.59665
3.69200      541.17608
3.69900      224.52389
3.70500        9.67658
3.71200      344.96015
3.71800     1673.92024
3.72400     2541.24451
3.73100     1601.77364
3.73700      930.59465
3.74400      446.25934
3.75000       90.94291
3.75700      153.54792
3.76300      369.38972
3.76900      388.81483
3.77600      238.72426
3.78200      149.23020
3.78900       79.71643
3.79500      448.50787
3.80200      450.19005
3.80800      283.14268
3.81400      210.46436
3.82100      517.76281
3.82700     1171.87436
3.83400      933.16658
3.84000      909.07887
3.84700      643.55661
3.85300      402.60673
3.85900      759.28328
3.86600     1108.08488
3.87200      869.59192
3.87900      486.32154
3.88500      354.89894
3.89200      105.84044
3.89800      486.61576
3.90400      743.57921
3.91100      605.05321
3.91700      592.00783
3.92400      300.91371
3.93000     1035.12795
3.93700     1117.25752
3.94300     1185.50731
3.94900     1074.65005
3.95600      485.56171
3.96200      476.61676
3.96900      300.22744
3.97500      114.69853
3.98200       89.54779
3.98800      171.18118
3.99400      290.49880
4.00100      617.02113
4.00700     1298.21149
4.01400     1382.62659
4.02000      534.69499
4.02700       77.38489
4.03300      197.56469
4.03900      739.33940
4.04600      924.00779
4.05200      721.43767
4.05900      533.02534
4.06500      330.63680
4.07200      135.10860
4.07800      109.26940
4.08400      195.59873
4.09100      266.59612
4.09700      136.77189
4.10400       13.88383
4.11000       69.84836
4.11600      282.71971
4.12300      359.15836
4.12900      368.98807
4.13600      623.18624
4.14200      431.77135
4.14900      344.38978
4.15500      252.13955
4.16100       80.61449
4.16800       44.87912
4.17400       52.45253
4.18100      256.45588
4.18700      659.69041
4.19400      798.57198
4.20000     1272.91546
4.20600     1470.39129
4.21300      892.53887
4.21900      915.80792
4.22600      897.47785
4.23200      443.59828
4.23900      300.68220
4.24500      293.59077
4.25100      270.04460
4.25800      484.52723
4.26400      709.46331
4.27100      532.62835
4.27700      262.84623
4.28400      126.53268
4.29000      131.51958
4.29600      179.20664
4.30300      195.60191
4.30900      146.20448
4.31600       45.56129
4.32200      188.48417
4.32900      452.22564
4.33500      524.04257
4.34100      626.52876
4.34800      597.80103
4.35400      247.70059
4.36100      346.98636
4.36700      488.52471
4.37400      380.64880
4.38000      292.60145
4.38600       42.24090
4.39300      124.06829
4.39900      218.04635
4.40600      358.70235
4.41200      260.74829
4.41900      159.70857
4.42500      458.42728
4.43100      476.92554
4.43800      454.83731
4.44400      426.56743
4.45100      218.56968
4.45700       52.33792
4.46400        0.20287
4.47000       41.96601
4.47600      176.12223
4.48300      361.21436
4.48900      334.01087
4.49600      163.16353
4.50200       68.77811
4.50800       68.17024
4.51500      111.23226
4.52100      177.61627
4.52800      138.69500
4.53400       21.43871
4.54100       18.77551
4.54700      247.42325
4.55300      544.50301
4.56000      433.66204
4.56600      280.59951
4.57300      151.80522
4.57900       34.85554
4.58600       42.41307
4.59200       92.46349
4.59800      139.64232
4.60500      197.09999
4.61100      280.40648
4.61800      285.30473
4.62400      150.64254
4.63100      120.35823
4.63700      159.21342
4.64300      137.45977
4.65000      144.53443
4.65600      112.87955
4.66300       88.42123
4.66900      129.04714
4.67600      206.38689
4.68200      228.00183
4.68800      133.19593
4.69500      122.47143
4.70100      300.34754
4.70800      627.15885
4.71400      739.00197
4.72100      566.89572
4.72700      385.84970
4.73300      234.99229
4.74000      158.49136
4.74600      178.31916
4.75300      160.58492
4.75900       50.22860
4.76600        3.61564
4.77200       77.28576
4.77800      227.26368
4.78500      358.63833
4.79100      269.32241
4.79800      134.00401
4.80400      127.72644
4.81100      174.11736
4.81700      189.74165
4.82300      199.18683
4.83000      285.07078
4.83600      330.63498
4.84300      250.16619
4.84900      111.27331
4.85600       33.84481
4.86200       41.06176
4.86800       87.30863
4.87500      280.22454
4.88100      527.24851
4.88800      488.83254
4.89400      265.91427
4.90100      164.88145
4.90700      131.22888
4.91300      113.96480
4.92000       84.77411
4.92600      175.20202
4.93300      359.98781
4.93900      290.02914
4.94500      226.12103
4.95200      232.47012
4.95800      163.48476
4.96500      192.96766
4.97100      319.66749
4.97800      399.30600
4.98400      583.52878
4.99000      410.34810
4.99700      308.05531
5.00300      807.79758
5.01000      923.02570
5.01600     1318.71399
5.02300     1037.69357
5.02900      302.28512
5.03500      144.59468
5.04200      315.04226
5.04800      235.84370
5.05500       48.52400
5.06100      120.21172
5.06800      653.40070
5.07400     1176.62362
5.08000      734.05797
5.08700      231.54929
5.09300       21.26626
5.10000       64.25107
5.10600      168.82082
5.11300      236.83183
5.11900      380.30279
5.12500      435.93778
5.13200      268.08414
5.13800       74.10828
5.14500       33.59499
5.15100      325.36184
5.15800      501.62443
5.16400      515.34699
5.17000      195.35938
5.17700        0.47715
5.18300      126.38331
5.19000      316.87576
5.19600      562.69169
5.20300      522.34946
5.20900      169.24512
5.21500       38.99995
5.22200       32.55428
5.22800       70.36808
5.23500      109.82904
5.24100      125.42742
5.24800      183.01639
5.25400      174.71516
5.26000       58.78292
5.26700       70.97130
5.27300      103.35793
5.28000      269.94619
5.28600      322.88505
5.29300      127.17566
5.29900      160.47079
5.30500      153.22994
5.31200      244.29695
5.31800      352.45222
5.32500      265.28753
5.33100      102.30072
5.33800        9.48766
5.34400       29.11899
5.35000      244.06013
5.35700      612.88939
5.36300      714.75904
5.37000      486.71660
5.37600      365.83251
5.38200      146.92042
5.38900       96.11687
5.39500      338.20647
5.40200      366.82293
5.40800      233.00455
5.41500      169.50053
5.42100      132.01402
5.42700      100.39823
5.43400       57.20671
5.44000       73.49117
5.44700      375.15031
5.45300      676.48118
5.46000      606.84473
5.46600     1009.32259
5.47200     1309.24590
5.47900      796.90088
5.48500     1323.28074
5.49200     1563.76274
5.49800      743.83039
5.50500      430.02161
5.51100      172.95655
5.51700       31.70038
5.52400       83.74553
5.53000       74.35344
5.53700      136.86204
5.54300      382.43325
5.55000      440.43328
5.55600      370.27346
5.56200      405.00828
5.56900      277.97031
5.57500      116.92273
5.58200      382.40034
5.58800      652.11843
5.59500      558.86057
5.60100      652.46887
5.60700      690.47988
5.61400      228.28635
5.62000      238.15110
5.62700      387.60471
5.63300      213.81221
5.64000      132.33836
5.64600       18.73882
5.65200       14.72303
5.65900       57.70064
5.66500       59.21535
5.67200       44.12778
5.67800        8.18105
5.68500       27.52166
5.69100      140.14686
5.69700      204.27047
5.70400      305.29511
5.71000      290.32238
5.71700       69.31003
5.72300      118.79812
5.73000      127.77382
5.73600      195.16012
5.74200      110.99196
5.74900      482.57560
5.75500      581.60914
5.76200      269.34490
5.76800      251.90522
5.77500       21.05428
5.78100      708.78259
5.78700     2005.99491
5.79400      249.69715
5.80000      273.95303
5.80700       63.46926
5.81300      111.51337
5.81900      108.66895
5.82600       50.44827
5.83200        1.65237
5.83900       21.53156
5.84500       23.65318
5.85200        0.57466
5.85800       75.75234
5.86400      135.02803
5.87100      136.53092
5.87700       73.19782
5.88400        3.16157
5.89000      113.12070
5.89700      204.82847
5.90300      245.38562
5.90900      133.56648
5.91600        8.69110
5.92200       62.01479
5.92900      186.59983
5.93500      315.96668
5.94200      294.03671
5.94800      101.92573
5.95400      246.33335
5.96100      492.61251
5.96700      606.72029
5.97400     1109.53786
5.98000      872.00981
5.98700      208.41111
5.99300      169.47433
5.99900      234.00706
6.00600      253.32110
6.01200      406.25517
6.01900      546.01911
6.02500      505.21506
6.03200      292.56739
6.03800       75.42814
6.04400       39.47884
6.05100       46.37542
6.05700       87.65078
6.06400      239.87241
6.07000      576.35197
6.07700      808.30068
6.08300      644.58021
6.08900      633.86144
6.09600      977.38315
6.10200      703.99882
6.10900      537.47506
6.11500      957.08573
6.12200      668.26762
6.12800      732.98728
6.13400     1233.88847
6.14100      879.48990
6.14700      383.25519
6.15400      221.08787
6.16000       88.37405
6.16700        7.11224
6.17300        5.27393
6.17900       54.87190
6.18600      212.39821
6.19200      400.93875
6.19900      476.64160
6.20500      535.53793
6.21200      289.78331
6.21800       13.72688
6.22400      117.88410
6.23100      288.96084
6.23700      583.57302
6.24400      650.13160
6.25000      250.62271
6.25600       38.08058
6.26300       13.63702
6.26900       24.12985
6.27600       26.61872
6.28200       20.24313
6.28900       14.62355
6.29500       25.68975
6.30100       65.32576
6.30800       92.47960
6.31400       95.97395
6.32100      105.98806
6.32700      104.26391
6.33400       70.41340
6.34000       19.89330
6.34600        6.02966
6.35300       12.52896
6.35900       23.25990
6.36600       31.11131
6.37200       29.29310
6.37900      123.67474
6.38500      194.19736
6.39100      114.07544
6.39800       37.57630
6.40400       59.32951
6.41100      163.63874
6.41700      222.71028
6.42400      183.93695
6.43000      103.36174

